The Continuity Equation Contains Non-Stochastic Motion

The scientific question resolved by this paper is that the continuity equation appears as an equivalent language of the system of first-order linear ODE. The main result characterizes the fact that the continuity equation contains non-stochastic motion; a stochastic motion addressed by the continuity equation surely drops its stochastic part in a probabilistic indistinguishable manner.

==> lastpage.dat <==
27

